OGLE-II High Proper Motion Stars towards the Galactic centre

The photometry data base of the second phase of the OGLE microlensing experiment, OGLE-II, is a rich source of information about the kinematics and structure of the Galaxy. In this work we use the OGLE-II proper motion catalogue to identify candidate stars which have high proper motions. 521 stars with proper motion mu > 50 mas/yr in the OGLE-II proper motion catalogue (Sumi 2004) were cross-identified with stars in the MACHO high proper motion catalogue, and the DENIS and 2MASS infra-red photometry catalogues. Photometric distances were computed for stars with colours consistent with G/K and M type stars. 6 stars were newly identified as possible nearby (< 50 pc) M dwarfs.

==> README.txt <==
This is the README file for the submitted paper:
"OGLE-II High Proper Motion Stars towards the 
Galactic Centre", by Nicholas J. Rattenbury and
Shude Mao

This file is for the version of the paper following
revisions suggested by the referee.

The following files are included in the tar file:

hpm.tex			LaTeX source file
CompOgleMacho.eps 	Figure 1
oglemacho.eps		Figure 2
reduced_ogle.eps	Figure 3
propermotionsHPM.eps	Figure 4
denis_CMD.eps		Figure 5
compWithDahn.eps	Figure 6
colourcolour.eps	Figure 7

ogleMACHOstars.tab	Table 1 data 
OgleDenis_GK.tab	Table 2 data
OgleDenis_M.tab		Table 3 data
OgleDenisTwoMass_M.tab	Table 4 data

hpm.bbl			LaTeX bibliography file

README.txt		This file


NOTES

The *.tab and hpm.bbl files are included in the 
main LaTeX source file hpm.tex, via \input commands.



